Do AI Coding Assistants Check Before They Install? A Pre-Registered Demand-Side Audit of Trust Signals in the Research Software Supply Chain

AI coding assistants now select, install, and configure software, and attackers have exploited that position through invented package names, compromised maintainer accounts, and manipulated repository text. In response, the supply-chain community publishes machine-checkable trust signals: software bills of materials, signed releases, build provenance attestations, and declared official channels. Whether coding assistants read or act on those signals has not been measured for any of these classes on research software. We pre-registered and ran a controlled study on six open-source research software projects (three HPC, three quantum computing) drawn from an 87-project corpus, with protocol, seed, panel, and analysis plan deposited with a DOI before any trial. W created nine modified copies for each project: no signal, one per signal class, two with a signature or attestation from the wrong issuer, one with all four signals, and one reproducing documented conflicts in the project's own metadata. Three models under two ways of operating an assistant, with and without an approval step, gave 1,920 registered trials, plus a supplement on three frontier models. We scored behavior from container logs rather than from what the assistant said, and recorded the cost of every trial. Verification was rare under every condition: in 9 of 1,920 registered trials (0.5%), the assistant opened any provenance signal before installing in 0 of 384 control trials, and no trial ran a verification command, so signal presence had no measurable effect. We drew three conclusions: publishing signals is necessary but not sufficient; price did not buy verification (the model that verified most often costs $0.10 per trial; the most capable, at $1.00, verified nothing); verification must be built into the program that runs the assistant. We release the per-trial cost ledger, the protocol, and every log.

==> cumulative_spend.dat <==
x y
5 0.48
10 1.02
15 1.63
20 2.16
25 2.80
30 3.18
35 3.72
40 4.23
45 4.63
50 5.16
55 5.68
60 6.17
65 6.69
70 7.47
75 8.10
80 8.94
85 9.79
90 10.43
95 10.99
100 11.86
105 12.17
110 12.58
115 13.22
120 13.70
125 14.33
130 15.31
135 16.06
140 16.93
145 17.65
150 18.49
155 19.26
160 20.15
165 20.86
170 21.72
175 22.79
180 23.66
185 23.94
190 24.16
195 24.37
200 24.67
205 24.91
210 25.22
215 25.46
220 25.85
225 26.12
230 26.40
235 26.69
240 26.92
245 27.41
250 27.75
255 28.23
260 28.62
265 29.00
270 29.31
275 29.86
280 30.34
285 30.81
290 31.20
295 31.65
300 32.25
305 32.77
310 33.09
315 33.45
320 33.86
325 34.16
330 34.64
335 35.14
340 35.50
345 35.90
350 36.37
355 36.70
360 37.02
365 37.02
370 37.02
375 37.03
380 37.03
385 37.03
390 37.04
395 37.04
400 37.05
405 37.05
410 37.05
415 37.06
420 37.06
425 37.17
430 37.27
435 37.33
440 37.46
445 37.56
450 37.67
455 37.76
460 37.86
465 37.97
470 38.06
475 38.15
480 38.23
485 38.29
490 38.36
495 38.39
500 38.43
505 38.48
510 38.56
515 38.64
520 38.67
525 38.74
530 38.84
535 38.96
540 38.98
545 39.09
550 39.27
555 39.48
560 39.62
565 39.78
570 39.94
575 40.16
580 40.30
585 40.48
590 40.68
595 40.87
600 40.99
605 41.01
610 41.04
615 41.06
620 41.07
625 41.11
630 41.13
635 41.14
640 41.16
645 41.18
650 41.20
655 41.21
660 41.22
665 41.28
670 41.37
675 41.43
680 41.51
685 41.62
690 41.72
695 41.77
700 41.86
705 41.94
710 42.04
715 42.08
720 42.17
725 42.53
730 42.92
735 43.24
740 43.63
745 43.99
750 44.29
755 44.79
760 44.93
765 45.04
770 45.18
775 45.26
780 45.41
785 45.49
790 45.58
795 45.81
800 46.26
805 46.72
810 47.08
815 47.64
820 48.17
825 48.73
830 49.08
835 49.35
840 49.64
845 49.85
850 50.04
855 50.23
860 50.40
865 51.05
870 53.79
875 56.96
880 64.49
885 74.07
890 77.36
895 84.97
900 90.59
905 93.79
910 96.71
914 100.59

